The landscape of software for tensor computations

Tensors (also commonly seen as multi-linear operators or as multi-dimensional arrays) are ubiquitous in scientific computing and in data science, and so are the software efforts for tensor operations. Particularly in recent years, we have observed an explosion in libraries, compilers, packages, and toolboxes; unfortunately these efforts are very much scattered among the different scientific domains, and inevitably suffer from replication, suboptimal implementations, and in many cases, limited visibility. As a first step towards countering these inefficiencies, here we survey and loosely classify software packages related to tensor computations. Our aim is to assemble a comprehensive and up-to-date snapshot of the tensor software landscape, with the intention of helping both users and developers. Aware of the difficulties inherent in any multi-discipline survey, we very much welcome the reader's help in amending and expanding our software list, which currently features 80 projects.

==> data/tensor_sw.csv <==
Name,PDF,Publication,Source,License,Latest release date,Register date,Authors,Language,Target system,Tensor type,Purpose,Element-wise ops,Reductions,Data manipulation,Contractions,Decompositions,Comments
Abeliantensors,0,,https://github.com/mhauru/abeliantensors,,,,,,,,,,,,,,
ACES,0,http://www.qtp.ufl.edu/aces/index.shtml,,,,,,,,,,,,,,,
Acrotensor,1,https://www.osti.gov/biblio/1390052,https://github.com/LLNL/acrotensor,MIT,Jun-2018,Feb-2021,Lawrence Livermore National Laboratory,C++,"CPU, GPU",D,,,,,Yes,,natural mathematical notation. Supports JITing.
AdaTM,1,http://fruitfly1026.github.io/static/files/ipdps17-jli.pdf,https://github.com/hpcgarage/AdaTM,MIT,Jul-2017,Feb-2021,"Jiajia Li, Vuduc",C,"CPU, SM",S,,,,,MTTKRP,CP,"Basically a patch of SPLATT, hpcgarage"
Aesara,0,,https://github.com/aesara-devs/aesara,,,,,,,,,,,,,,Based of https://github.com/Theano/Theano 
ArrayFire,0,,https://github.com/arrayfire/arrayfire,,,,,,,,,,,,,,
Asten,0,,https://github.com/quanie/ASTEN,,,,,,,,,,,,,,
Aten,0,,https://github.com/zdevito/ATen/tree/master/aten/src,,,,,,,,,,,,,,
AutoHOOT,0,https://dl.acm.org/doi/abs/10.1145/3410463.3414647?casa_token=R_LjS8l29kAAAAAA:Yd-suXCYtIi4fjzKHm2Bvc2xKJVw7iQFlxeSuhMSgqPfCtobzu9e56sCEYuzwR130redLsS1witb,https://github.com/LinjianMa/AutoHOOT,,,,,,,,,,,,,,
Avocado,0,,https://github.com/jmschrei/avocado,,,,,,,,,,,,,,
BIGTensor,0,https://dl-acm-org.proxy.ub.umu.se/doi/10.1145/2983323.2983332,https://datalab.snu.ac.kr/bigtensor/index.php,,,,,,,,,,,,,,
Blaze,0,,https://github.com/STEllAR-GROUP/blaze_tensor,,,,,,,,,,,,,,
Blitz,0,,https://github.com/blitzpp/blitz,,,,,,,,,,,,,,
Boost.uBlas.Tensor,1,https://arxiv.org/abs/1711.10912,https://github.com/boostorg/ublas,,Feb-2019,Apr-2021,Cem Bassoy,C++,"CPU, SM",D,,Yes,Yes,Yes,Yes,,
BRGDI CP,0,https://arxiv.org/abs/2103.04081,,,,,,,,,,,,,,CP,
BTAS,1,https://pubs.acs.org/doi/10.1021/acs.jctc.0c01310,https://github.com/ValeevGroup/BTAS,BSD 3-clause,Mar-2022,Mar-2022,"Karl Pierce, Edward Valeev",C++,CPU,,,Yes,,Yes,Yes,"CP, Tucker, Randomized Tucker",
BTTSoftImpute,0,,https://github.com/namgillee/BTTSoftImpute,,,,,,,,,,,,,,
CFour,0,http://www.cfour.de/,,,,,,,,,,,,,,,
CoTenGra,1,https://arxiv.org/pdf/2002.01935.pdf,https://github.com/jcmgray/cotengra,,Apr-2021,Apr-2021,Johnnie Gray and Stefanos Kourtis,Python  ,"CPU, DM, GPU",D,,,,,Yes,,Contraction paths for large tensor networks using various graph based methods - compatible with opt_einsum and so quimb
COGENT,1,http://web.cse.ohio-state.edu/presto/pubs/cgo19.pdf,https://github.com/kimjsung/CGO2019-AE,BSD 4 clause,Nov-2018,Feb-2021,"K. Jinsung, P. Sadayappan",Python -> cu,GPU,D,,,,,"Yes, Specialized",,"Code generator (written in Py, export in C), Published in CGO19"
COMET,1,https://arxiv.org/abs/2102.05187,,,,Mar-2021,"Ruiqin Tian, Luanzheng Guo, Jiajia Li, Bin Ren, Gokcen Kestor",C++ -> C++,"CPU, SM",S,"SpMV, SpMM, SpTTV, SpTTM",,,,yes,,Tensor Algebra Compiler
CP-CALS,1,https://arxiv.org/abs/2010.04678v1,https://github.com/HPAC/CP-CALS,BSD 3-clause,Feb-2021,Mar-2021,"Psarras, Karlsson, Bientinesi","C++, Mat-i","CPU, SM, GPU",D,,,,,MTTKRP,CP,Concurrent ALS
CSTF,1,https://dl.acm.org/doi/abs/10.1145/3225058.3225133,https://github.com/ZacBlanco/cstf,GPL-3.0,May-2018,Apr-2021," Zachary Blanco, Bangtian Liu, Maryam Mehri Dehnavi",Scala,DM,S,,,,,,yes,
cuBatch,0,,,,,,,Matlab,,,,,,,,,GUI for N-way Toolbox. free
cuDNN,0,https://docs.nvidia.com/deeplearning/cudnn/developer-guide/index.html,,,,,,,,,,,,,,,
cuPy,0,,,,,,,,,,,,,,,,
CuTensor,1,https://docs.nvidia.com/cuda/cutensor/getting_started.html,https://developer.nvidia.com/cutensor/downloads,Proprietary,Jan-2021,Feb-2021,Nvidia,"C, cu",GPU,D,,Yes,Yes,Yes,Yes,,supports mixed-precision
Cutensor-tubal,0,https://ieeexplore.ieee.org/abstract/document/8682323,,,,,,,,,,,,,,,
cuTC,0,https://dl-acm-org.proxy.ub.umu.se/doi/pdf/10.1145/3447818.3460692,https://github.com/abovekumo/cuTC,,,,,,,,,,,,,,
cuTT,1,https://arxiv.org/abs/1705.01598.pdf,https://github.com/ap-hynninen/cutt,MIT,Dec-2016,Mar-2021,"Antti-Pekka Hynninen, Oak Ridge National Laboratory (UT-Batelle)","C++, cu",GPU,D,,,,Specialized-Transposition,,,
Cyclops,1,https://ieeexplore.ieee.org/document/6569864,https://github.com/cyclops-community/ctf,BSD 2 clause,Nov-2020,Feb-2021,"Edgar Solomonik, T. Hoefler, Devin Matthews",C++,"CPU, SM, DM, GPU","S, D",,Yes,Yes,Yes,Yes,,
Deal.II,0,https://www.dealii.org/,https://github.com/dealii/dealii,,,,,,,,,,,,,,
DISTAL,0,https://arxiv.org/pdf/2203.08069.pdf,,,,,,,,,,,,,,,
DLib,0,http://dlib.net/,https://github.com/davisking/dlib,,,,,,,,,,,,,,
D-Tucker,1,https://ieeexplore.ieee.org/abstract/document/9101753,https://datalab.snu.ac.kr/dtucker/resources/DTucker-v1.0.tar.gz,Other,,Apr-2021,"Jun-Gi Jang, and U Kang.",Matlab,CPU,D,,,,,,Tucker,
DxTer,0,,https://github.com/DxTer-project/dxter/,,,,,,,,,,,,,,
DFacTo,1,https://papers.nips.cc/paper/2014/hash/d5cfead94f5350c12c322b5b664544c1-Abstract.html,http://www.joonheechoi.com/research.,,,Mar-2021,"Joon Hee Choi, S. Vishwanathan",C++,"CPU, DM",S,,,,,,"CP-ALS, CP-GD",
Eigen Tensor,1,https://eigen.tuxfamily.org/dox/unsupported/group__CXX11__Tensor__Module.html,https://gitlab.com/libeigen/eigen/-/tree/master/unsupported/Eigen/CXX11/src/Tensor,Apache 2.0,Jan-2021,Mar-2021,"Benoit Steiner, Christian Seiler",C++,"CPU, SM, GPU",D,,Yes,Yes,Yes,Yes,,"listed as ""unsupported module"""
ENSIGN,0,https://ieeexplore-ieee-org.proxy.ub.umu.se/stamp/stamp.jsp?tp=&arnumber=8091026,,Proprietary,Jan-2021,Feb-2021,Reservoir Labs,"C, Py-w",DM,S,,,,,,"CP-APR, CP-OPT-DGN",Proprietary
EvoMPS,0,,https://github.com/amilsted/evoMPS,,,,,,,,,,,,,,
ExaTN,1,https://www.osti.gov/doecode/biblio/45739,https://github.com/ORNL-QCI/exatn,BSD 3 clause,Apr-2021,Apr-2021,"McCaskey, Alexander J. and Alvarez, Gonzalo and Liakh, Dmytro and Dumitrescu, Eugene and Mintz, Tiffany","C++, Py-i","CPU, SM, DM, GPU",D,,Yes,Yes,Yes,Yes,TT,
ExaTensor,0,,https://github.com/ORNL-QCI/ExaTENSOR,,,,,,,,,,,,,,
Extensor,0,https://dl.acm.org/doi/abs/10.1145/3352460.3358275,,https://github.com/ORNL-QCI/ExaTENSOR,,Mar-2021,"Hegde, Kartik and Asghari-Moghaddam, Hadi and Pellauer, Michael and Crago, Neal and Jaleel, Aamer and Solomonik, Edgar and Emer, Joel and Fletcher, Christopher W.",,,S,,,,,,,"this is an experimental architecture, not a library / piece of SW"
Fastor,1,https://www.sciencedirect.com/science/article/abs/pii/S0010465517300681,https://github.com/romeric/Fastor,MIT,Dec-2020,Mar-2021,Roman Poya,C++,CPU,D,,Yes,Yes,Yes,Yes,,
FlexiFaCT,0,,https://github.com/alexbeutel/FlexiFaCT,,,,,,,,,,,,,,
FTensor,1,https://downloads.hindawi.com/journals/sp/2003/205264.pdf,https://gitlab.com/wlandry/ftensor,GPL 2,Sep-2020,Feb-2021,W. Landry,C++-t,CPU,D,,Yes,,Yes,Yes,,"Nice user interface, which supports ""implied summation"". Also handles symmetries, antisymmetries"
FunFact,0,,https://github.com/yhtang/FunFact,,,,,,,,,,,,,,
GCTensor,0,,https://github.com/rikenbit/gcTensor,,,,,,,,,,,,,,
Genten,1,https://epubs.siam.org/doi/ref/10.1137/18M1210691,https://gitlab.com/tensors/genten,Other,Jan-2021,Mar-2021,Sandia National Labs,C++,"CPU, SM, GPU","D, S",,,,,,"CP, GCP",
GenericTensor,0,,https://github.com/asc-community/GenericTensor,,,,,,,,,,,,,,
GFCCLIB,0,,https://github.com/spec-org/gfcc,,,,,,,,,,,,,,
GigaTensor,1,https://dl.acm.org/doi/abs/10.1145/2339530.2339583,,,,Mar-2021,"U Kang, Evangelos Papalexakis, Abhay Harpale, Christos Faloutsos",Unknown,"CPU, DM",S,,,,,,CP,Really large datasets
Gorgonia (tensor),0,,https://github.com/gorgonia/tensor,,,,,,,,,,,,,,
GSL,0,https://www.gnu.org/software/gsl/,,,,,,,,,,,,,,,Has extensions that support tensors
GTensor,0,https://dl.acm.org/doi/pdf/10.1145/3340531.3417413,https://github.com/wdmapp/gtensor,,,,,,,,,,,,,,
HaskTorch,0,,https://github.com/hasktorch/hasktorch,,,,,,,,,,,,,,
HaTen2,0,https://ieeexplore-ieee-org.proxy.ub.umu.se/document/7113355,,,,,,,,,,,,,,,
HeAT,0,https://arxiv.org/abs/2007.13552v2,https://github.com/helmholtz-analytics/heat,,,,,,,,,,,,,,
HiParTI,0,,https://gitlab.com/tensorworld/hiparti,,,,,,,,,,,,,,
Hottbox,0,,https://github.com/hottbox/hottbox,,,,,,,,,,,,,,
HPTT,1,https://dl.acm.org/doi/abs/10.1145/3091966.3091968,https://github.com/HPAC/hptt,BSD 3 clause,Jan-2018,Mar-2021,"P. Springer, T. Su, P. Bientinesi","C++, Python-i, C-i","CPU, SM",D,,,,Specialized-Transposition,,,
HUJI Tensor Lib,0,,,,,Feb-2021,R. Zass,C++,,"D, S",,,,,,,Resources unavailable
ITensor,1,https://arxiv.org/abs/2007.14822,https://github.com/ITensor/ITensor,Apache 2.0,Jan-2021,Feb-2021,"M. Fishman, M. Stoudenmire, S. White","C++, Julia","CPU, SM, GPU-x","D, BS",,Yes,,,Yes,TT,Support tensor network calculations and tensor train (format)
ITensor.jl,0,,https://github.com/ITensor/ITensors.jl,,,,,,,,,,,,,,
itensorsvisualization.jl,0,,,,,,,,,,,,,,,,
koala,0,,,,,,,,,,,,,,,,tensor state simulator based on tensor networks
libtensor,1,https://ieeexplore.ieee.org/abstract/document/7116881?casa_token=2SZA4us4MK8AAAAA:iD2LYZ_9mWglvcCB9pXefPyO-dh57kXKt76JX_pcmx-B2UpyQvcuEK0FAJx_7tUkiPUFo_6o,https://github.com/epifanovsky/libtensor,BSL 1.0,Oct-2018,Feb-2021,"K. Z. Ibrahim, S. W. Williams, E. Epifanovsky and A. I. Krylov",C++,"CPU, SM","D, BS, SYM",,,,,Yes,,Part of Qchem. Support single prec
libtt,0,,https://bitbucket.org/matseralex/tt_smoluh/src/master/libtt/,,,,,,,,,,,,,,
Lorene,0,https://lorene.obspm.fr/,,,,,,,,,,,,,,,Code doc: https://lorene.obspm.fr/Refguide/index.html 
Ltensor,1,https://code.google.com/archive/p/ltensor/,https://code.google.com/archive/p/ltensor/source/default/source,GPL v3,Feb-2010,Mar-2021,"Dr. Alejandro C. Limache, Sebastian Rojas Fredini",C++,CPU,D,,,,,yes,,
MACH,0,https://arxiv.org/pdf/0909.4969.pdf,,,,,,,,,,,,,,,
Madness,0,,https://github.com/m-a-d-n-e-s-s/madness/,,,,,,,,,,,,,,
Magma,0,,,,,,,,,,,,,,,,
Mars,0,,https://github.com/mars-project/mars,,,,,,,,,,,,,,
MATLAB,1,,https://nl.mathworks.com/downloads/,Proprietary,,Jun-2022,Mathworks Inc.,Matlab,CPU,D,,yes,yes,yes,yes,,
MATLAB Tensor Tool,0,,https://github.com/andrewssobral/mtt,,,,,,,,,,,,,,
MiniTensor (Trilinos),0,https://trilinos.github.io/,https://github.com/trilinos/Trilinos/tree/master/packages/minitensor,,,,,,,,,,,,,,"Part of Trilinos, might have more tensor packages"
mpi_attac,0,https://arxiv.org/abs/2011.06532,https://gitlab.com/aldaas/mpi_attac,,,,,,,,,,,,,,
mpnum,0,,https://github.com/dsuess/mpnum,,,,,,,,,,,,,,
mptensor,0,,https://github.com/smorita/mptensor,,,,,,,,,,,,,,
mpys,0,,https://github.com/alvarorga/mpys,,,,,,,,,,,,,,
MRCC,0,https://www.mrcc.hu/index.php/getting-started/installation,,,,,,,,,,,,,,,
mshadow,0,,https://github.com/dmlc/mshadow,,,,,,,,,,,,,,"This code base has been donated to the Apache MXNet project per #373, and repo is deprecated. Future development should continue in Apache MXNet."
MultiArray,1,https://onlinelibrary.wiley.com/doi/abs/10.1002/spe.630,https://dl.bintray.com/boostorg/release/1.75.0/source/,BSL 1.0,Dec-2020,Feb-2021,R. Garcia and A. Lumsdaine,C++,CPU,D,Representation,,, yes,,,
Multilinear Engine,0,http://swmath.org/software/14430,,,,,Paatero,Fortran,,,,,,,,Decompositions,Proprietary(?)
multiway,1,http://mirrors.nics.utk.edu/cran/web/packages/multiway/multiway.pdf,https://cran.r-project.org/web/packages/multiway/index.html,GPL v3,Mar-2019,Mar-2021,Nathaniel E. Helwig,R,CPU,D,,,,,,"CP, Tucker, PARAFAC2, IDS, MCR",https://cran.r-project.org/web/packages/multiway/index.html
MXNet,0,https://arxiv.org/pdf/1512.01274.pdf,https://github.com/apache/incubator-mxnet,,,,,,,,,,,,,,
N-way toolbox,1,https://www.sciencedirect.com/science/article/pii/S016974390000071X,http://www.models.life.ku.dk/nwaytoolbox/download,,Jul-2013,Mar-2021,Rasmus Bro & Claus A. Andersson,Matlab,CPU,D,,,,,,"CP, Tucker, PLS, trilinear?",
NCON,1,https://arxiv.org/abs/1402.0939,https://physics.paperswithcode.com/paper/ncon-a-tensor-network-contractor-for-matlab#code,,,Mar-2021,"Robert N. C. Pfeifer, Glen Evenbly, Sukhwinder Singh, Guifre Vidal",Matlab,CPU,D,tensor network,,,,Yes,,link for implementations
netcon,1,https://journals.aps.org/pre/abstract/10.1103/PhysRevE.90.033315,https://github.com/TensorCon/netcon,other,Aug-2019,Mar-2021,"R. N. C. Pfeifer, J. Haegeman, F. Verstraete",Matlab,CPU,D,tensor networks,,,,Yes,,
NimTorch,0,,https://github.com/sinkingsugar/nimtorch,,,,,,,,,,,,,,
NumPy,1,https://www.nature.com/articles/s41586-020-2649-2?fbclid=IwAR3qKNC7soKsJlgbF2YCeYQl90umdrcbM6hw8vnpaVvqQiaMdTeL2GZxUR0,https://github.com/numpy/numpy,BSD 3-clause,Mar-2021,Mar-2021,"harles R. Harris, K. Jarrod Millman, Stéfan J. van der Walt, Ralf Gommers, Pauli Virtanen, David Cournapeau, Eric Wieser, Julian Taylor, Sebastian Berg, Nathaniel J. Smith, Robert Kern, Matti Picus, Stephan Hoyer, Marten H. van Kerkwijk, Matthew Brett, Allan Haldane, Jaime Fernández del Río, Mark Wiebe, Pearu Peterson, Pierre Gérard-Marchant, Kevin Sheppard, Tyler Reddy, Warren Weckesser, Hameer Abbasi, Christoph Gohlke & Travis E. Oliphant",Python,CPU,D,,yes,yes,yes,yes,,
NTCL,0,,https://gitlab.com/ntcl/ntcl,,,,,,,,,,,,,,
NWChem,0,https://www.sciencedirect.com/science/article/abs/pii/S0010465510001438,https://github.com/nwchemgit/nwchem,ECL 2.0,Mar-2021,Mar-2021,M. Valiev et. al.,Fortran,"CPU, DM",D,,,,,Yes,,
Ocean,1,https://openresearchsoftware.metajnl.com/articles/10.5334/jors.268/,https://github.com/IBM/ocean-tensor-package,Apache 2.0,Jul-2019,Feb-2021,IBM TJ Watson RC,"C, Py-i","CPU, SM, GPU",D,,Yes,Yes,Yes,,,supports multiple datatypes
Openfoam,0,https://www.openfoam.com/,https://develop.openfoam.com/Development/openfoam/-/tree/master/,,,,,,,,,,,,,,"Maybe like NWChem, uses tensors but not exposed"
Optimized Einsum,0,,https://github.com/dgasmith/opt_einsum,,,,,,,,,,,,,,
OsMPS,0,https://openmps.sourceforge.io/,,,,,,,,,,,,,,,
Parallel-pp,0,,https://github.com/LinjianMa/parallel-pp,,,,,,,,,,,,,,
ParCube,1,https://dl.acm.org/doi/abs/10.1145/2729980,https://www.cs.ucr.edu/~epapalex/src/parCube.zip,,,Mar-2021,"Papalexakis, Evangelos E. and Faloutsos, Christos and Sidiropoulos, Nicholas D.",Matlab,CPU,S,,,,,,CP,
ParTensor,1,https://ieeexplore.ieee.org/abstract/document/8445941?casa_token=CPyrf4-ayvsAAAAA:37uLHZbRZVYjo5Wuj7mo2AfQ624XGEiO09zE17RgcKMMSOJxbZQCt2lr4TOshWwpoDL07PUC,https://github.com/neurocom/partensor-toolbox,,Sep-2020,Apr-2021,"Georgios Lourakis, Athanasios P. Liavas",C++,"CPU, SM, GPU",D,,,,,,CP,
ParTI!,1,http://fruitfly1026.github.io/static/files/nips16-tensorlearn.pdf,https://github.com/hpcgarage/ParTI,BSD 3 clause,Aug-2020,Feb-2021,Vuduc et al,"C, cu, Mat-x","CPU, SM, GPU",S,,Yes,,Yes,"MTTKRP, KRP, Kron","CP, Tucker","ParTI! is formerly known as SpTOL, hpcgarage"
pasta,0,,,,,,,,,,,,,,,,
PLANC,1,https://ramkikannan.github.io/planc-api/,https://github.com/ramkikannan/planc,Other,Nov-2020,Mar-2021,"K. Ramakrishnan, Grey Ballard, Vuduc, Koby Hayashi",C++-t,"CPU, SM, DM",D,,,,,,"Non-negative CP (ALS)
","MU, HALS, Nesterov, ADMM and ANLS/BPP based Non-negative Tensor Factorization(NTF)"
PLS toolbox,1,http://mitr.p.lodz.pl/raman/jsurmacki/pliki/zajecia/LMDiT/cw4i5/LMDiT_PLS_Manual_4.pdf,https://eigenvector.com/software/pls-toolbox/,Proprietary,,Mar-2021,"Eigenvector Research, Inc.",Matlab,CPU,D,,,,,,"CP, Tucker","Chemometrics, Also available as non-Matlab toolbox (SOLO)"
PPALS,0,https://arxiv.org/abs/1811.10573,https://github.com/LinjianMa/pairwise-perturbation,Other,Nov-2019,Mar-2021,"Linjian Ma, Edgar Solomonik",C++,,,,,,,,"CP, Tucker",Pairwise Perturbation
PTAk,0,,https://cran.r-project.org/web/packages/PTAk/index.html,,,,,,,,,,,,,,
PyTen,0,,https://github.com/datamllab/pyten,,,,,,,,,,,,,,
Pytensor,1,http://www.cs.cmu.edu/~cjl/papers/CMU-CS-10-102.pdf,https://code.google.com/archive/p/pytensor/source/default/source,GPL v3,Mar-2016,Mar-2021,"Arvind Ramanathan, Ji Oh Yoo, Christopher J. Langmead",Python,CPU,"D, S",,Yes,Yes,Yes,Yes,Tucker,Based on TensorToolbox (implements same functionality)
PyTorch,1,https://arxiv.org/abs/1912.01703,https://github.com/pytorch/pytorch,Other,Mar-2021,Mar-2021,"Adam Paszke, Sam Gross, Soumith Chintala and Gregory Chanan","Python, C++, cu","CPU, SM, GPU","D, S",,Yes,Yes,Yes,Yes,,
quimb,1,https://joss.theoj.org/papers/10.21105/joss.00819,https://github.com/jcmgray/quimb,Apache 2.0,Mar-2021,Mar-2021,Johnnie Gray,Python,"CPU, SM, DM, GPU",D,tensor network,,,,Yes,,
rTensor,1,https://www.jstatsoft.org/article/view/v087i10,https://github.com/jamesyili/rTensor,GPL v3,Mar-2020,Mar-2021,"James Li, Jacob Bien and Martin Wells",R,CPU,D,,Yes,Yes,Yes,Tensor-Tensor inner product,"CP, Tucker, HOSVD, MPCA, MVD, TSVD",
rTensor (randomized),1,https://iopscience.iop.org/article/10.1088/2632-2153/ab8240/meta,https://github.com/erichson/rTensor,GPL v3,Oct-2016,Mar-2021,Ben Erichson,Python,CPU,D,,,,,,Randomized CP - ALS + BCD,"AKA ctensor in the code, built on top of scikit-tensor, (r stands for randomized)"
ROLCP,0,,https://github.com/thanhtbt/ROLCP,,,,,,,,,,,,,,
scikit-tensor,1,https://github.com/mnick/scikit-tensor,https://github.com/mnick/scikit-tensor,GPL v3,Oct-2016,Mar-2021,Maximilian Nickel,Python,CPU,"D, S",,Yes,,Yes,"TTM, TTV","CP, Tucker, RESCAL, DEDICOM",
Scikit-TT,1,https://www.sciencedirect.com/science/article/pii/S0021999117302784,https://github.com/PGelss/scikit_tt,LGPL v3,Nov-2020,Mar-2021,"Dr. Patrick Gelß, Dr. Stefan Klus, Martin Scherer, Dr. Feliks Nüske, Marvin Lücke",Python,CPU,D,tensor train,,,,,TT,
SCouT,0,https://ieeexplore-ieee-org.proxy.ub.umu.se/stamp/stamp.jsp?tp=&arnumber=7498292,,,,,,,,,,,,,,,
SmartTensors,0,https://tensors.lanl.gov/,https://github.com/SmartTensors,,,,,Julia,,,,,,,,,
SPALS,1,https://dl.acm.org/doi/abs/10.5555/3157096.3157177,https://github.com/dehuacheng/SpAls,MIT,Nov-2016,Mar-2021,"Cheng, Dehua and Peng, Richard and Perros, Ioakeim and Liu, Yan",C++,"CPU, SM",S,,,,,,CP-ALS ,
Sparta,0,,https://github.com/PASAUCMerced/sparta,,,,,,,,,,,,,,
SPARTan,1,https://dl.acm.org/doi/abs/10.1145/3097983.3098014,https://github.com/kperros/SPARTan,,May-2017,Mar-2021,"Ioakeim Perros, Evangelos E Papalexakis, Fei  Wang, Richard W. Vuduc, Elizabeth  Searles, Michael  Thompson, Jimeng  Sun",Matlab,CPU,S,,,,,,PARAFAC2,
SpECTRE,0,https://spectre-code.org/index.html,https://github.com/sxs-collaboration/spectre,,,,,,,,,,,,,,
Spiral,0,,https://github.com/mrakgr/The-Spiral-Language,,,,,,,,,,,,,,
SPLATT,1,http://glaros.dtc.umn.edu/gkhome/splatt/overview,https://github.com/ShadenSmith/splatt,MIT,Nov-2017,Feb-2021,"Shaden Smith, Sidiropoulos, Karypis","C, C++, Oct, Mat","CPU, SM, DM",S,,,,,MTTKRP,CP,
SuSMoST,1,https://onlinelibrary.wiley.com/doi/10.1002/jcc.26370,https://susmost.com/downloads.html,CC BY-NC-SA 4.0,Nov-2020,Mar-2021,Sergey S. Akimenko PhD  Galina D. Anisimova  Anastasiya I. Fadeeva  Vasiliy F. Fefelov PhD  Vitaliy A. Gorbunov PhD  Tatyana R. Kayumova  Alexander V. Myshlyavtsev Prof  Marta D. Myshlyavtseva Prof  Pavel V. Stishenko PhD,Python,CPU,D,"tensor network, tensor decompositions",,,,,"Transfer Matrix, Tensor Renormalization group, TT",
SYTEN,0,https://syten.eu/,,Syten,,,"Claudius Hubig, Sythen Group",C++,GPU,,,,,,,,
T-NAlg,0,,https://github.com/ranshiju/T-Nalg,,,,,,,,,,,,,,
T3F,1,https://jmlr.org/papers/v21/18-008.html,https://github.com/Bihaqo/t3f,MIT,Dec-2020,Mar-2021,Alexander Novikov and Pavel Izmailov and Valentin Khrulkov and Michael Figurnov and Ivan Oseledets,Python,"CPU, GPU",D,,yes,yes,yes,,TT,"extensive support for Riemannian optimization and that it uses TensorFlow as backend and thus supports GPUs, automatic differentiation, and batch processing. Nice comparison table https://t3f.readthedocs.io/en/latest/comparison.html"
TACO,1,https://ieeexplore.ieee.org/document/8115709,https://github.com/tensor-compiler/taco,MIT,Jan-2021,Feb-2021,F. Kjolstad,"C++, C++ -> C++","CPU, SM, GPU","D, S",,Yes,Yes,Yes,Yes,,Support for many sparse formats
TAL_SH,1,https://www.sciencedirect.com/science/article/abs/pii/S0010465514004330,https://github.com/DmitryLyakh/TAL_SH,LGPL 3.0,Jan-2021,Feb-2021,SNLs (Dmitry Liakh),"C, C++, Fort","CPU, SM, GPU",D,,Yes,,Yes,Yes,,
TAMM,0,https://ieeexplore.ieee.org/abstract/document/7013042,,,,Mar-2021,"Edoardo Aprà, Michael Klemm, Karol Kowalski",C++,"CPU, SM, DM","D, S-x",Tensor algrbra for many body methods,,,,Yes,,Can't find source code (or even web page). Seems to be part of NWChem. https://www.int.washington.edu/talks/WorkShops/int_17_66W/People/Kowalski_K/Kowalski.pdf
TBlis,1,https://epubs.siam.org/doi/abs/10.1137/16M108968X,https://github.com/devinamatthews/tblis,BSD 3 clause,Dec-2020,Feb-2021,Devin Matthews,C++,"CPU, SM",D,,Yes,Yes,Yes,Yes,CP-x,
TCCG,1,https://dl.acm.org/doi/abs/10.1145/3157733,https://github.com/HPAC/tccg,,Aug-2017,Mar-2021,"P. Springer, P. Bientinesi",C++,CPU,"D
",,,,,"Yes, Specialized",,
TCE,0,https://ieeexplore.ieee.org/abstract/document/1386652,http://barista.cse.ohio-state.edu/wiki/index.php/TCE_Software,,,Mar-2021,"J. Ramanujam, P. Sadayappan","Python -> Fort, C","CPU, SM",D,,,,,Yes,,Source code hard to find. Part of NWChem but claims to also be shipped separately. Here is the official page.
TCL,1,https://dl.acm.org/doi/abs/10.1145/3157733,https://github.com/springer13/tcl,GPL v3,Aug-2019,Mar-2021,"Paul Springer, Paolo Bientinesi","C++, Python-i","CPU, SM",D,,,,,"yes, Specialized",,"No longer maintained. Switched to GPU counterpart, cuTensor"
TDALAB,1,http://citeseerx.ist.psu.edu/viewdoc/download?doi=10.1.1.294.3924&rep=rep1&type=pdf,https://github.com/andrewssobral/TDALAB,BSD 3 clause,Jan-2018,Mar-2021,"Guoxu Zhou, Andrzej Cichocki","Matlab, GUI",CPU,"D, S",Experimentation and analysis,,,,,CP,
TedNet,0,,https://github.com/tnbar/tednet,,,,,,,,,,,,,,
TenDec++,0,https://ieeexplore.ieee.org/abstract/document/8958752,https://github.com/osmint/TenDeC,,,,,,,,,,,,,,
TeNeS,0,,https://github.com/issp-center-dev/TeNeS,,,,,,,,,,,,,,
TeNPy,1,https://arxiv.org/abs/1805.00055v1,https://github.com/tenpy/tenpy,GPL v3,Feb-2021,Mar-2021,"Johannes Hauschild, Frank Pollmann",Python,CPU,D,tensor network,,,,,TT,
Tensor,0,,https://github.com/juanjosegarciaripoll/tensor/,,,,,,,,,,,,,,
TensorA,0,,https://cran.r-project.org/web/packages/tensorA/index.html,,,,,,,,,,,,,,
Tensor Fox,1,https://arxiv.org/abs/1912.02366,https://github.com/felipebottega/Tensor-Fox,GPL v3,Dec-2020,Mar-2021,Felipe B. Diniz,"Python, Matlab",CPU,"D, S",,,,,,CP - ALS + NNLS,
Tensor package,1,http://www.gipsa-lab.fr/~pierre.comon/TensorPackage/tensorPackage.html,http://www.gipsa-lab.fr/~pierre.comon/TensorPackage/tensorPackage.html,CC BY-NC-SA 3.0,2011,Mar-2021,Common et al,Matlab,CPU,D,,,,,,CP,
Tensor Toolbox,1,https://www.tensortoolbox.org/,https://gitlab.com/tensors/tensor_toolbox,Other,Feb-2021,Mar-2021,"Brett W. Bader, Tamara G. Kolda",Matlab,CPU,"D, S, SY",,Yes,Yes,Yes,Yes,"CP, Tucker, Eigenproblems",
TensorToolbox.jl,0,,https://github.com/lanaperisa/TensorToolbox.jl,,,,,,,,,,,,,,
tensor_decomposition,1,https://arxiv.org/abs/1910.12331,https://github.com/cyclops-community/tensor_decomposition,,Jun-2020,Mar-2021,"Navjot Singh, Edgar Solomonik",Python,"CPU, DM",D,,,,,,"CP - ALS + NNLS, Tucker - ALS","On top of cyclops
"
TensorBox,1,https://ieeexplore.ieee.org/abstract/document/6854910,https://github.com/phananhhuy/TensorBox,GPL v3,Feb-2019,Mar-2021,"Anh-Huy Phan, Petr Tichavský, Andrzej Cichocki,",Matlab,CPU,"D, S",,,,,,"CP, Tucker, Tensor deflation, Error preserving correction, Tensor Train, generalized Kronecker Tensor decomposition",
TensorComprehensions,0,,https://github.com/facebookresearch/TensorComprehensions/,,,,,,,,,,,,,,
TensorD,1,https://www.sciencedirect.com/science/article/abs/pii/S0925231218310178,https://github.com/Large-Scale-Tensor-Decomposition/tensorD,MIT,May-2019,Mar-2021,"Liyang Hao, Siqi Liang, Jinmian Ye, Zenglin Xu",Python,"CPU, GPU",D,,,,,,"CP, NCP, Tucker, NTucker",
TensorFlow,1,https://www.usenix.org/system/files/conference/osdi16/osdi16-abadi.pdf,https://github.com/tensorflow/tensorflow,Apache 2.0,Mar-2021,Mar-2021,,"C++, Python","CPU, SM, DM, GPU","D, S",,Yes,Yes,Yes,Yes,,
TensorKit.jl,0,https://jutho.github.io/TensorKit.jl/stable/,https://github.com/Jutho/TensorKit.jl,,,,,,,,,,,,,,
TensorLab,1,https://www.tensorlab.net/,https://www.tensorlab.net/,Proprietary,Jan-2021,Mar-2021,"Vervliet N., Debals O., Sorber L., Van Barel M. and De Lathauwer L.",Matlab,CPU,"D, S",,,,,,"CP, Tucker, Block term",Supports Tensor Train
TensorLab+,1,https://www.tensorlabplus.net/,https://www.tensorlabplus.net/,Proprietary,Mar-2022,Mar-2022,"S. Hendrikx, M. Boussé, N. Vervliet, M. Vandecappelle, R. Kenis, and L. De Lathauwer",Matlab,CPU,"D, S",,,,,,"CP, Other",
TensorLib,0,https://arxiv.org/abs/2104.12339,,,,,,,,,,,,,,,
TensorLy,1,https://arxiv.org/abs/1610.09555,https://github.com/tensorly/tensorly,BSD 3 clause,Mar-2021,Mar-2021,"Jean Kossaifi, Yannis Panagakis, Anima Anandkumar and Maja Pantic",Python,"CPU, SM, GPU",D,,Yes,Yes, Yes,Yes,"CP, Tucker, PARAFAC2, TT",
TensorNetwork,1,https://arxiv.org/abs/1905.01330,https://github.com/google/TensorNetwork,Apache 2.0,Feb-2021,Mar-2021,"Chase Roberts, Ashley Milsted, Martin Ganahl, Adam Zalcman, Bruce Fontaine, Yijian Zou, Jack Hidary, Guifre Vidal, Stefan Leichenauer",Python,"CPU, GPU","D, S",tensor network wrapper for Tensorflow,,,,yes,,Not officially Google product
TensorOperations.jl,1,https://zenodo.org/record/3245497,https://github.com/Jutho/TensorOperations.jl,MIT,Dec-2020,Mar-2021,Jutho Haegeman,Julia,"CPU, GPU",D,,yes,yes,yes,yes,,
TensorReg,0,https://hua-zhou.github.io/TensorReg/,https://github.com/Hua-Zhou/TensorReg,,,,,,,,,,,,,,
Tensor_RNN,0,,https://github.com/arkmagus/tensor_rnn,,,,,,,,,,,,,,
TensorSpace,0,,https://github.com/thetensor-space/TensorSpace,,,,,,,,,,,,,,
TensorTrace,1,https://arxiv.org/abs/1911.02558,https://www.tensortrace.com/downloads,GPL  ,Sep-2019,Mar-2021,Glen Evenbly,"GUI -> Py, Jul, Mat",CPU,D,,,,,Yes,,Tensor Networks
tf-decompose,0,,https://github.com/ebigelow/tf-decompose,,,,,,,,,,,,,,
TH (Torch7),0,http://publications.idiap.ch/downloads/papers/2012/Collobert_SPRINGER_2012.pdf,https://github.com/torch/TH,,,,,,,,,,,,,,Part of Torch7
Theano,0,,https://github.com/Theano/Theano,,,,,,,,,,,,,,
Three-Way,1,https://www.jstatsoft.org/article/view/v057i07,https://github.com/cran/ThreeWay,GPL v3,Sep-2015,Mar-2021,"Maria Antonietta Del Ferraro, Henk A.L. Kiers, Paolo Giordani",R,CPU,D,,,,,Yes,"CP, Tucker",Only 3D tensors
TiledArray,1,https://github.com/ValeevGroup/tiledarray#how-to-cite,https://github.com/ValeevGroup/tiledarray,GPL v3,Feb-2021,Mar-2021,Valeev Research Group,C++,"CPU, SM, DM","D, BS",,yes,,yes,yes,,
tncontract,1,,https://github.com/andrewdarmawan/tncontract,MIT,Jul-2019,Mar-2021,,Python,CPU,D,tensor networks,,,,Yes,,
TNML,0,,https://github.com/emstoudenmire/TNML,,,,,,,,,,,,,,
TNR,1,https://journals.aps.org/prl/abstract/10.1103/PhysRevLett.115.180405,https://github.com/ycyuustc/matlab,The Unlicense,Mar-2019,Mar-2021,G. Evenbly,Matlab,CPU,D,tensor network renormalization,,,,,Other,(Tensor network renormalization)
TNSpackage,0,https://arxiv.org/abs/1708.00136,,,,,,,,,,,,,,,
tntorch,0,,https://github.com/rballester/tntorch,,,,,,,,,,,,,,
Torch7,0,http://torch.ch/,https://github.com/torch/torch7,,,,,,,,,,,,,,
TorchMPS,1,https://github.com/jemisjoky/TorchMPS#citing-torchmps,https://github.com/jemisjoky/TorchMPS,GPL v3,Feb-2021,Mar-2021,Jacob Miller,Python,"CPU, SM",D,"tensor train, MPS",,,,yes,,
TT-Toolbox,1,http://oseledets.github.io/software/,https://github.com/oseledets/TT-Toolbox,Other,Jul-2020,Mar-2021,"Ivan Oseledets, Andrzej Cichocki","Matlab, Python","CPU, DM-x, GPU-x",D,,Yes,Yes,Yes,,TT,
TTC,1,https://dl.acm.org/doi/abs/10.1145/3104988,https://github.com/HPAC/TTC,GPL v3,Oct-2017,Mar-2021,"P. Springer, J. Hammond, P. Bientinesi",Python -> C++,"CPU, SM",D,,,,Transposition,,,Substituted by HPTT
tthresh,0,,https://github.com/rballester/tthresh,,,,,,,,,,,,,,
TTLG,0,https://ieeexplore.ieee.org/document/8425211,,,,,,,,,,,,,,,
ttpy,0,,https://github.com/oseledets/ttpy,,,,,,,,,,,,,,
ttrecipes,0,,https://github.com/rballester/ttrecipes,,,,,,,,,,,,,,
TTV,1,https://link.springer.com/chapter/10.1007/978-3-030-22734-0_3,https://github.com/bassoy/ttv,GPL 3.0,May-2020,Mar-2021,Cem Bassoy,C++,"CPU, SM",D,,,,,TTV,,
TuckerMPI,0,,https://gitlab.com/tensors/TuckerMPI,,,,,,,,,,,,,,
TVM,1,https://arxiv.org/abs/1802.04799,https://github.com/apache/tvm,Apache 2.0,Mar-2021,Mar-2021,"Tianqi Chen, Thierry Moreau, Ziheng Jiang, Haichen Shen, Eddie Yan, Leyuan Wang, Yuwei Hu, Luis Ceze, Carlos Guestrin, Arvind Krishnamurthy",Python,"CPU, GPU","D, S",,Yes,,,,,https://docs.tvm.ai/index.html
Uni10,1,https://iopscience.iop.org/article/10.1088/1742-6596/640/1/012040/meta,https://gitlab.com/uni10/uni10/,GPL v3,Sep-2019,Mar-2021,"Ying-Jer Kao, Yun-Da Hsieh and Pochung Chen",C++,"CPU, SM, GPU-x",D,"tensor network, MPS",yes,,yes,yes,,
xerus,1,https://libxerus.org/,https://git.hemio.de/xerus/xerus/,AGPL v3.0,Aug-2018,Mar-2021,Sebastian Wolf,C++,"CPU, SM, ","D, S","tensor networks, TT decompositions",,,,yes,TT,
XTensor,0,https://xtensor.readthedocs.io/en/latest/,https://github.com/xtensor-stack/xtensor,,,,,,,,,,,,,,
YATeTo,0,https://arxiv.org/abs/1903.11521,https://github.com/SeisSol/yateto,BSD 3 clause,Mar-2021,Apr-2021,,Python,,,,,,,yes,,
